A Lanczos-type procedure for tensors

The solution of linear non-autonomous ordinary differential equation systems (also known as the time-ordered exponential) is a computationally challenging problem arising in a variety of applications. In this work, we present and study a new framework for the computation of bilinear forms involving the time-ordered exponential. Such a framework is based on an extension of the non-Hermitian Lanczos algorithm to 4-mode tensors. Detailed results concerning its theoretical properties are presented. Moreover, computational results performed on real world problems confirm the effectiveness of our approach.

==> HamCgamma.tikz <==
\begin{tikzpicture} 
 \matrix (M) [matrix of nodes,left delimiter={[},right delimiter={]}] 
{&$\times$&$\times$&&$\times$&&&&$\times$&&&&&&&\\
$\times$&&&$\times$&&$\times$&&&&$\times$&&&&&&\\
$\times$&&&$\times$&&&$\times$&&&&$\times$&&&&&\\
&$\times$&$\times$&&&&&$\times$&&&&$\times$&&&&\\
$\times$&&&&&$\times$&$\times$&&&&&&$\times$&&&\\
&$\times$&&&$\times$&&&$\times$&&&&&&$\times$&&\\
&&$\times$&&$\times$&&&$\times$&&&&&&&$\times$&\\
&&&$\times$&&$\times$&$\times$&&&&&&&&&$\times$\\
$\times$&&&&&&&&&$\times$&$\times$&&$\times$&&&\\
&$\times$&&&&&&&$\times$&&&$\times$&&$\times$&&\\
&&$\times$&&&&&&$\times$&&&$\times$&&&$\times$&\\
&&&$\times$&&&&&&$\times$&$\times$&&&&&$\times$\\
&&&&$\times$&&&&$\times$&&&&&$\times$&$\times$&\\
&&&&&$\times$&&&&$\times$&&&$\times$&&&$\times$\\
&&&&&&$\times$&&&&$\times$&&$\times$&&&$\times$\\
&&&&&&&$\times$&&&&$\times$&&$\times$&$\times$&\\
};
 \end{tikzpicture}
